3-coloring triangle-free planar graphs with a precolored 9-cycle

Given a triangle-free planar graph G and a 9-cycle C in G, we characterize situations where a 3-coloring of C does not extend to a proper 3-coloring of G. This extends previous results when C is a cycle of length at most 8.

==> final to arXiv/anc/README.txt <==
  3-coloring triangle-free planar graphs with a precolored 9-cycle
               by Choi, Ekstein, Holub and Lidicky

                  ancillary files with computations 

Prerequisites for running the computations are
 - c++ compiler
 - bash (if automated by run.sh)
 - pdflatex if pictures are also desired

Here is the list of files:
 *.cpp         -  C++ source codes for small programs that check systems of equations
 *.h           -  shared file for C++ sources 
 *.tikz        -  TiKZ pictures of the generated solutions  
 *.pdf         -  PDF pictures of the generated solutions
README.txt     -  this file
run.sh         -  bash script to run the whole computation and generate all pictures
tikz-to-pdf.sh - bash script to convert TiKZ file to PDF
run.out.txt    - Output of run.sh when executed


Let us note that the generated pdf pictures are not always 100% correct.
Please see them as sketches rather than exact drawings.
Sometimes the program draws two lines but some of the vertices should be identified. This
happens in particular if you see a 5-cycle with non-empty interior - it mens some vertices are the
same and the inside is actually empty.  
Another comment comes with bernard_555_BBB_3.cpp and bernard_555_BBB_4.cpp
The number of solutions in these cases is a bit higher. So we added an additional
feature that is trying to skip the solutions where faces 5-faces share edges with
the outer face. 

The naming convention of *.cpp files correspond to the case they are trying to solve.
Here is the list as they appear in the paper.

bernard_65_cross.cpp       - one 5-face and 6-face, cuts are crossing
bernard_65_nocross.cpp     - one 5-face and 6-face, cuts are not crossing
bernard_5_alone.cpp        - one 5-face 
bernard_555_AA_cross.cpp   - three 5-faces, two AA cuts
bernard_555_AA_nocross.cpp
bernard_555_AB1.cpp        - three 5-faces, one A cut and one B cut
bernard_555_AB2.cpp
bernard_555_AB3.cpp
bernard_555_BB_special.cpp - three 5-faces, two B cuts that are 'special' 
bernard_555_BBB_1.cpp     - three 5-faces, three B cuts
bernard_555_BBB_2.cpp
bernard_555_BBB_3.cpp
bernard_555_BBB_4.cpp
bernard_555_BBB_5.cpp
bernard_555_BBB_6.cpp



==> final to arXiv/anc/run.out.txt <==
======== processing files that give no solutions ============
Processing bernard_555_AA_cross
Found 0 valid solutions
Processing bernard_555_AA_nocross
Found 0 valid solutions
Processing bernard_555_AB1
Found 0 valid solutions
Processing bernard_555_AB2
Found 0 valid solutions
Processing bernard_555_AB3
Found 0 valid solutions
Processing bernard_555_BBB_6
% Found 0 valid solutions
Processing bernard_555_BB_special
% Found 0 valid solutions
======== processing files that give some solutions ============
Processing bernard_5_alone
% nsx=4; ntx=0; nsy=2; nty=3; k=2; 
% nsx=5; ntx=0; nsy=1; nty=3; k=3; 
% nsx=5; ntx=1; nsy=1; nty=2; k=2; 
% nsx=6; ntx=0; nsy=0; nty=3; k=2; 
% nsx=6; ntx=0; nsy=0; nty=3; k=4; 
% nsx=6; ntx=1; nsy=0; nty=2; k=3; 
% Found 6 valid solutions
Processing bernard_65_cross
% nsx=0; nsy=0; nsz=0; nsw=6; ntx=0; nty=3; ntz=0; ntw=0; k1=1; k2=3; l1=2; l2=5; sumXregion=6; sumZregion=5; 
% nsx=0; nsy=0; nsz=0; nsw=6; ntx=0; nty=3; ntz=0; ntw=0; k1=2; k2=2; l1=3; l2=4; sumXregion=6; sumZregion=5; 
% Found 2 valid solutions
Processing bernard_65_nocross
% nsa=4; nsb=0; nsc=2; nta=0; ntb=2; ntc=1; k1=2; k2=2; 
% nsa=4; nsb=0; nsc=2; nta=0; ntb=3; ntc=0; k1=2; k2=3; 
% Found 2 valid solutions
Processing bernard_555_BBB_1
%  nsx=2 ntx=0 nsy=2 nty=0 nsz=2 ntz=0 nsw=0 ntw=3 k=3 l=3 m=3
%  nsx=2 ntx=1 nsy=2 nty=0 nsz=2 ntz=0 nsw=0 ntw=2 k=2 l=3 m=3
%  nsx=2 ntx=1 nsy=2 nty=1 nsz=2 ntz=0 nsw=0 ntw=1 k=2 l=2 m=3
%  nsx=2 ntx=1 nsy=2 nty=1 nsz=2 ntz=1 nsw=0 ntw=0 k=2 l=2 m=2
% Found 4 valid solutions
Processing bernard_555_BBB_2
% nsx=0; nsy=0; nsz=2; nsw=0; nsd=4; ntx=0; nty=0; ntz=0; ntw=3; ntd=0; m=3; k1=2; k2=3; l1=2; l2=3; sumXregion=5; sumYregion=5; 
% nsx=0; nsy=0; nsz=2; nsw=0; nsd=4; ntx=0; nty=0; ntz=0; ntw=3; ntd=0; m=3; k1=3; k2=2; l1=3; l2=2; sumXregion=5; sumYregion=5; 
% nsx=0; nsy=0; nsz=2; nsw=0; nsd=4; ntx=0; nty=0; ntz=1; ntw=2; ntd=0; m=2; k1=2; k2=3; l1=2; l2=3; sumXregion=5; sumYregion=5; 
% nsx=0; nsy=0; nsz=2; nsw=0; nsd=4; ntx=0; nty=0; ntz=1; ntw=2; ntd=0; m=2; k1=3; k2=2; l1=3; l2=2; sumXregion=5; sumYregion=5; 
% Found 4 valid solutions
Processing bernard_555_BBB_3
% k1=1; k2=3; l1=1; l2=3; m1=2; m2=3; m3=2; nsz=0; nsy=0; nsx=0; nsf=3; nsw=0; nse=3; ntz=0; nty=0; ntx=0; ntf=0; ntw=3; nte=0; 
% k1=1; k2=3; l1=2; l2=2; m1=3; m2=2; m3=2; nsz=0; nsy=0; nsx=0; nsf=3; nsw=0; nse=3; ntz=0; nty=0; ntx=0; ntf=0; ntw=3; nte=0; 
% k1=2; k2=2; l1=2; l2=2; m1=3; m2=1; m3=3; nsz=0; nsy=0; nsx=0; nsf=3; nsw=0; nse=3; ntz=0; nty=0; ntx=0; ntf=0; ntw=3; nte=0; 
% k1=1; k2=3; l1=1; l2=3; m1=2; m2=2; m3=2; nsz=0; nsy=0; nsx=0; nsf=3; nsw=0; nse=3; ntz=1; nty=0; ntx=0; ntf=0; ntw=2; nte=0; 
% k1=1; k2=3; l1=2; l2=2; m1=3; m2=1; m3=2; nsz=0; nsy=0; nsx=0; nsf=3; nsw=0; nse=3; ntz=1; nty=0; ntx=0; ntf=0; ntw=2; nte=0; 
% k1=2; k2=2; l1=2; l2=2; m1=3; m2=0; m3=3; nsz=0; nsy=0; nsx=0; nsf=3; nsw=0; nse=3; ntz=1; nty=0; ntx=0; ntf=0; ntw=2; nte=0; 
% Found 6 valid solutions
Processing bernard_555_BBB_4
% k3=3; k2=1; k1=3; l3=3; l2=1; l1=3; m1=2; m2=3; m3=2; nsy=0; nsf=0; nsa=6; nse=0; nsx=0; nsw=0; nty=0; ntf=0; nta=0; nte=0; ntx=0; ntw=3; sumXregion=5; sumYregion=5; diff=0; 
% k3=3; k2=2; k1=2; l3=3; l2=1; l1=3; m1=2; m2=2; m3=3; nsy=0; nsf=0; nsa=6; nse=0; nsx=0; nsw=0; nty=0; ntf=0; nta=0; nte=0; ntx=0; ntw=3; sumXregion=5; sumYregion=5; diff=0; 
% k3=3; k2=2; k1=2; l3=3; l2=2; l1=2; m1=3; m2=1; m3=3; nsy=0; nsf=0; nsa=6; nse=0; nsx=0; nsw=0; nty=0; ntf=0; nta=0; nte=0; ntx=0; ntw=3; sumXregion=5; sumYregion=5; diff=0; 
% k3=4; k2=0; k1=3; l3=2; l2=2; l1=3; m1=2; m2=3; m3=2; nsy=0; nsf=0; nsa=6; nse=0; nsx=0; nsw=0; nty=0; ntf=0; nta=0; nte=0; ntx=0; ntw=3; sumXregion=5; sumYregion=5; diff=0; 
% k3=4; k2=0; k1=3; l3=2; l2=3; l1=2; m1=3; m2=2; m3=2; nsy=0; nsf=0; nsa=6; nse=0; nsx=0; nsw=0; nty=0; ntf=0; nta=0; nte=0; ntx=0; ntw=3; sumXregion=5; sumYregion=5; diff=0; 
% k3=4; k2=1; k1=2; l3=2; l2=2; l1=3; m1=2; m2=2; m3=3; nsy=0; nsf=0; nsa=6; nse=0; nsx=0; nsw=0; nty=0; ntf=0; nta=0; nte=0; ntx=0; ntw=3; sumXregion=5; sumYregion=5; diff=0; 
% k3=4; k2=1; k1=2; l3=2; l2=3; l1=2; m1=3; m2=1; m3=3; nsy=0; nsf=0; nsa=6; nse=0; nsx=0; nsw=0; nty=0; ntf=0; nta=0; nte=0; ntx=0; ntw=3; sumXregion=5; sumYregion=5; diff=0; 
% Found 7 valid solutions
Processing bernard_555_BBB_5
% Found 2 valid solutions
